CamPro: Camera-based Anti-Facial Recognition

The proliferation of images captured from millions of cameras and the advancement of facial recognition (FR) technology have made the abuse of FR a severe privacy threat. Existing works typically rely on obfuscation, synthesis, or adversarial examples to modify faces in images to achieve anti-facial recognition (AFR). However, the unmodified images captured by camera modules that contain sensitive personally identifiable information (PII) could still be leaked. In this paper, we propose a novel approach, CamPro, to capture inborn AFR images. CamPro enables well-packed commodity camera modules to produce images that contain little PII and yet still contain enough information to support other non-sensitive vision applications, such as person detection. Specifically, CamPro tunes the configuration setup inside the camera image signal processor (ISP), i.e., color correction matrix and gamma correction, to achieve AFR, and designs an image enhancer to keep the image quality for possible human viewers. We implemented and validated CamPro on a proof-of-concept camera, and our experiments demonstrate its effectiveness on ten state-of-the-art black-box FR models. The results show that CamPro images can significantly reduce face identification accuracy to 0.3\% while having little impact on the targeted non-sensitive vision application. Furthermore, we find that CamPro is resilient to adaptive attackers who have re-trained their FR models using images generated by CamPro, even with full knowledge of privacy-preserving ISP parameters.

==> figures/select/0_0.txt <==
two women playing a video game in a living room

==> figures/select/0_1.txt <==
two people playing a video game in a living room

==> figures/select/1_0.txt <==
a man and a woman sitting at a table with food

==> figures/select/1_1.txt <==
a man and a woman sitting at a table with food

==> figures/select/2_0.txt <==
a man sitting at a table with a plate of food

==> figures/select/2_1.txt <==
a man sitting at a table with a plate of food

==> figures/select/3_0.txt <==
a group of men standing next to each other

==> figures/select/3_1.txt <==
a group of men standing next to each other

==> figures/select/4_0.txt <==
a man in a white shirt and tie talking on a cell phone

==> figures/select/4_1.txt <==
a man in a white shirt and tie taking a picture

==> figures/select/5_0.txt <==
a man and a woman holding glasses of orange juice

==> figures/select/5_1.txt <==
a man and a woman standing in a kitchen
